An Empirical Exploration of Curriculum Learning for Neural Machine Translation

Machine translation systems based on deep neural networks are expensive to train. Curriculum learning aims to address this issue by choosing the order in which samples are presented during training to help train better models faster. We adopt a probabilistic view of curriculum learning, which lets us flexibly evaluate the impact of curricula design, and perform an extensive exploration on a German-English translation task. Results show that it is possible to improve convergence time at no loss in translation quality. However, results are highly sensitive to the choice of sample difficulty criteria, curriculum schedule and other hyperparameters.

==> afrl-pa-notice.txt <==
Originator Reference Number: RH-18-118722
Case Reviewer: John Harrington
Case Number: 88ABW-2018-4049 
The material was assigned a clearance of CLEARED on 16 Aug 2018.  This email serves as the official notice of the disposition of this case.  If you have additional questions, contact the Review Manager for your case, John Harrington, john.harrington.17@us.af.mil. 

